Disks around young free-floating planetary-mass objects: Ultradeep Spitzer imaging of IC348

Protoplanetary disks have been found around free-floating objects with masses comparable to those of giant planets. The frequency and properties of these disks around planetary-mass objects are still debated. Here we present ultradeep mid-infrared images for the young cluster IC348, obtained through stacking of time series images from Spitzer. We measure fluxes at 3.6 and 4.5 microns for known free-floating planetary-mass objects (FFPMOs, spectral type M9 or later) in this cluster. By comparing the observed infrared spectral energy distributions with photospheric templates, we identify six planetary-mass objects with disks, plus three which may or may not have a disk. This corresponds to a disk fraction of 46% (34-59%). The disk fraction among planetary-mass objects is comparable to more massive brown dwarfs. We show the disk fraction among free-floating planetary-mass objects as a function of age, demonstrating that these objects retain disks for several million years, similar to low-mass stars and brown dwarfs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
